From 2G to 4G Mobile Network: Architecture and Key Performance Indicators

The second-generation (2G) mobile systems were developed in response to the growing demand for a system that met mobile communication demands while also providing greater interoperability with other systems. International organizations were crucial in the development of a system that would offer better services, be more transparent, and be more interoperable with other networks. The aim of having a single set of standards for networks worldwide was sadly not realized by the 2G network standards. The third generation (3G) was born. It was called the universal terrestrial mobile system (UMTS), which is European telecommunications standards institute (ETSI) driven. IMT-2000 is the international telecommunication union-telecommunication standardization sector (ITU-T) name for the 3G network. Wide-band code division multiple access (WCDMA) is the air interface technology for the UMTS. This platform offers many services that are based on the Internet, along with video calling, imaging, etc. Further advancements to mobile network technology led to long term evolution (LTE), a technology referred to as 4G. The primary goal of LTE was to improve the speed and capacity of mobile networks while lowering latency. As we move to an ALL-IP system, mobile networks' design becomes much simpler. LTE uses orthogonal frequency division multiplexing (OFDM) in its air interface. This paper details all mentioned mobile generations, as well as all the differences between them in terms of hardware and software architectures.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

